Computing the Thurston-Bennequin invariant in open books

We give explicit formulas and algorithms for the computation of the Thurston-Bennequin invariant of a nullhomologous Legendrian knot on a page of a contact open book and on contact Heegaard surfaces. Furthermore, we extend the results to rationally nullhomologous knots in arbitrary 3-manifolds.

==> heegaardtobook.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'heegaardtobook.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{532.23382891bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48169704)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{heegaardtobook.pdf}}%
    \put(0.61264424,0.14133814){\color[rgb]{0.98823529,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $g_1^*$\end{minipage}}}%
    \put(0.02810018,0.2461995){\color[rgb]{0.98823529,0,0.01960784}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $T^-$\end{minipage}}}%
    \put(0.3877314,0.2681092){\color[rgb]{0.98823529,0,0.01960784}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $T^+$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{heegaardtobook.pdf}}%
    \put(0.83011129,0.14890251){\color[rgb]{0.98823529,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $g_2^*$\end{minipage}}}%
    \put(0.60164028,0.08351772){\color[rgb]{0.98823529,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $c'_1$\end{minipage}}}%
    \put(0.84138453,0.08802702){\color[rgb]{0.98823529,0,0.01960784}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $c'_2$\end{minipage}}}%
    \put(0.110127,0.2263121){\color[rgb]{0.98823529,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $a_1$\end{minipage}}}%
    \put(0.29651124,0.22856675){\color[rgb]{0.98823529,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $a_2$\end{minipage}}}%
    \put(0.21835012,0.14213857){\color[rgb]{0.01176471,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $S$\end{minipage}}}%
    \put(0.72339128,0.0406794){\color[rgb]{0.01176471,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08091353\unitlength}\raggedright $\Sigma$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{heegaardtobook.pdf}}%
  \end{picture}%
\endgroup%


==> stabilisation2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stabilisation2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{512.60258496bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36859587)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stabilisation2.pdf}}%
    \put(0.18744413,0.1358034){\color[rgb]{0.00392157,0.01568627,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.08401229\unitlength}\raggedright $S$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stabilisation2.pdf}}%
    \put(0.86490421,0.12030181){\color[rgb]{0.00392157,0.01568627,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.12374028\unitlength}\raggedright $S_{stab}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{stabilisation2.pdf}}%
    \put(0.33970395,0.1436045){\color[rgb]{1,0.01568627,0.99607843}\makebox(0,0)[lt]{\begin{minipage}{0.08401229\unitlength}\raggedright $a_k$\end{minipage}}}%
    \put(0.69670418,0.02773117){\color[rgb]{1,0.01568627,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.11436007\unitlength}\raggedright $a_{n+1}$\end{minipage}}}%
    \put(0.89424063,0.30637894){\color[rgb]{1,0.01568627,1}\makebox(0,0)[lt]{\begin{minipage}{0.08401229\unitlength}\raggedright $a_k$\end{minipage}}}%
    \put(0.71987886,0.22857828){\color[rgb]{0.99607843,0.01568627,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.29203254\unitlength}\raggedright $T_{l+1}^{\varepsilon_{l+1}}$\end{minipage}}}%
    \put(0.84292528,0.23078539){\color[rgb]{1,0.43137255,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.08401229\unitlength}\raggedright $K$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{stabilisation2.pdf}}%
  \end{picture}%
\endgroup%

